The GMRT High Resolution Southern Sky Survey for pulsars and transients -- VI: Discovery of nulling, localisation and timing of PSR J1244-4708

Many pulsars in the known population exhibit nulling, which is characterised by a sudden cessation and subsequent restoration of radio emission. In this work, we present the localization, timing, and emission properties of a GHRSS discovered pulsar J1244-4708. Moreover, we find that this pulsar shows nulling with a nulling fraction close to 60%. A quasi-periodicity is also seen in the nulling from this pulsar with two timescales. We demonstrate the broadband nature of nulling in this pulsar using simultaneous observations in band-3 (300-500 MHz) and band-4 (550-750 MHz) with the uGMRT. We also present a comparison of the efficiency of various search approaches such as single pulse search, Fast Folding Algorithm (FFA) based search, and Fast Fourier Transform (FFT) based search to search for nulling pulsars. We demonstrated that the FFA search is advantageous for detecting extreme nulling pulsars, which is also confirmed with multiple epochs of observations for the nulling pulsars using the GMRT.

==> auto_corr.txt <==
4.344116276901877072e-02
1.098095076921273977e-01
1.514984058753111595e-01
1.761416975853871691e-01
1.547795304216908197e-01
5.070273199658507923e-02
-2.420179342644753762e-01
-6.382698788234433263e-01
-9.156025813592293394e-01
-1.043770685730927239e+00
-1.063255983351456990e+00
-9.918267872572872346e-01
-8.914405136397548501e-01
-8.387581699523174450e-01
-7.848087589766568062e-01
-5.534363676998699244e-01
-1.225832117552472650e-01
2.731437016040696442e-01
4.170793887556751289e-01
2.789691748620757861e-01
2.177669671248735894e-02
-2.036825974995152000e-01
-3.498204983467719797e-01
-4.044637490654463541e-01
-3.353119259500491056e-01
1.482652155462788057e-02
7.406077951232252765e-01
1.990028151102077869e+00
3.356175674765496275e+00
4.092311593714140550e+00
3.356175674765496275e+00
1.990028151102077869e+00
7.406077951232252765e-01
1.482652155462788057e-02
-3.353119259500491056e-01
-4.044637490654463541e-01
-3.498204983467719797e-01
-2.036825974995152000e-01
2.177669671248735894e-02
2.789691748620757861e-01
4.170793887556751289e-01
2.731437016040696442e-01
-1.225832117552472650e-01
-5.534363676998699244e-01
-7.848087589766568062e-01
-8.387581699523174450e-01
-8.914405136397548501e-01
-9.918267872572872346e-01
-1.063255983351456990e+00
-1.043770685730927239e+00
-9.156025813592293394e-01
-6.382698788234433263e-01
-2.420179342644753762e-01
5.070273199658507923e-02
1.547795304216908197e-01
1.761416975853871691e-01
1.514984058753111595e-01
1.098095076921273977e-01
4.344116276901877072e-02

